Team \'UFAL at CMCL 2022 Shared Task: Figuring out the correct recipe for predicting Eye-Tracking features using Pretrained Language Models

Eye-Tracking data is a very useful source of information to study cognition and especially language comprehension in humans. In this paper, we describe our systems for the CMCL 2022 shared task on predicting eye-tracking information. We describe our experiments with pretrained models like BERT and XLM and the different ways in which we used those representations to predict four eye-tracking features. Along with analysing the effect of using two different kinds of pretrained multilingual language models and different ways of pooling the tokenlevel representations, we also explore how contextual information affects the performance of the systems. Finally, we also explore if factors like augmenting linguistic information affect the predictions. Our submissions achieved an average MAE of 5.72 and ranked 5th in the shared task. The average MAE showed further reduction to 5.25 in post task evaluation.

==> reviews.txt <==
#REVIEWS FROM ACL-ARR

Meta Review of Paper165 by Area Chair db21
ACL ARR 2021 December Paper165 Area Chair db21
26 Jan 2022ACL ARR 2021 December Paper165 Meta ReviewReaders: Paper165 Senior Area Chairs, Paper165 Area Chairs, Paper165 Authors, Program Chairs
Metareview:

The paper presents the results of a study aimed at assessing the abilities of two pre-trained neural language models to identify lexical and syntactic ambiguity. The results are obtained by training a probing model based on a multilayer perceptron network and on three different datasets representative of the two types of ambiguity. In addition, the authors tested the generalization abilities of the two neural models considered, i.e. BERT and GPT-2, in an in- and out-domain scenario.
Summary Of Reasons To Publish:

The main topic of the paper is of great interest to the CL community. However, all reviewers agree that there are the paper has too many weaknesses to be ready for publication.
Summary Of Suggested Revisions:

All reviewers agree that the paper would need considerable revisions belonging to different aspects.

Motivation and presentation: the paper lacks a clear explanation of the motivations underlying the experiments. The authors did not clarify why the task of classifying ambiguous sentences is important and which are their expected outcomes. Even if short the paper needs a more structured organization of its content. Namely, in the Introduction section too many issues are mixed, e.g. the description of the datasets used in the experiments would deserve a separate section. Or, the Related work section does not include many of the studies in the probing literature and it is not clarified how the current work differs from previous studies that are mentioned.

Experimental setup: a number of details and explanations about the datasets, the strategies to obtain sentence representations, and the neural models are missing. Since the notion of ambiguity is extremely subjective, details about the guidelines adopted to annotate the phenomenon, as well as the scores of the inter-annotator agreement, should be added. Not enough details are given about the rationale underlying the use of three different approaches to composing the sentence representations. The lack of a baseline is a significant shortcoming. An additional main lack is the mention of the language that is being studied: even if it's English it should be stated.

Discussion of results: not enough discussion about the results is provided. The authors limit themselves to observing different results when they trained their probing model on lexical ambiguous sentences and tested them on syntactically ambiguous ones. However, it is quite expected since the two kinds of ambiguities belong to two very different levels of language description. Nevertheless, the authors did not provide enough information about how different are the considered sources of linguistic ambiguity, thus making it quite complex to appreciate the motivation underlying the drastic change of performance in the in- and out-domain scenarios.
Overall Assessment: 2 = The paper would need significant revisions to reach a publishable state


Official Review of Paper165 by Reviewer Fs75
ACL ARR 2021 December Paper165 Reviewer Fs75
18 Jan 2022ACL ARR 2021 December Paper165 Official ReviewReaders: Program Chairs, Paper165 Senior Area Chairs, Paper165 Area Chairs, Paper165 Reviewers Submitted, Paper165 Authors
Paper Summary:

This paper tries to probe two pre-trained language models, Bert and GPT-2, to test their ability to identify ambiguous sentences. It also compares their performance when the test and training data are taken from different datasets.
Summary Of Strengths:

The theme of testing whether these models can distinguish ambiguous sentences from unambiguous ones is somewhat interesting.
Summary Of Weaknesses:

This paper has many shortcomings in its motivation, presentation, importance, and reliability of the findings as discussed below:

    The experiments are not motivated. The authors do not discuss why the specific analysis that they do in their work is important or how it can be useful. An introduction should present the main idea of the paper along with its motivations and a brief summary of the findings. Currently, it doesn't do any of that. Why is the task of classifying ambiguous sentences important and where can it be useful? More importantly, why is it implemented as a probing task? What do authors expect to find? As far as I can see, there is no analysis or discussion that discusses the performance differences between different transformers layers and their implications.

    Introduction contains details that do not belong to that section. Most of the details in the last paragraph should be discussed in a separate section such as dataset or experimental setup but not in the introduction. Also, the items presented as contributions are not real contributions without having any proper motivation or discussion of the findings.

    Related work does not include many of the studies in the probing literature. Therefore, it doesn't discuss their goals and methodologies and how the current work differs from them.

    Experimental setup is not clear and not well motivated. Why do you use these three kinds of sentence representations? It is argued frequently that adding or taking the average of the token representations do not yield good sentence representations which can hinder the reliability of the further findings. What is Hadamard product? It is neither described nor referenced. Reader is simply assumed to know what it is. As far as I know, such a product is not used to obtain sentence-level representations. What is the motivation behind using it to obtain sentence representations and how do we know that the resulting product is a good sentence representation allowing for further analysis. Which BERT and GPT-2 versions are used? What is are the training and test sets extracted from the datasets? What are the sizes of the datasets? Are these datasets balanced? What is the random baseline? What are the training details? What are the differences in the characteristics of the data coming from different datasets that can justify them as belonging to different domains? How hard is the task? What do the training and test samples look like? It is very important to see some samples to understand the task and its difficulty more clearly.

    The results are not informative. There is no discussion about how different layers perform on the task which is one of the key reasons behind using a probing objective instead of simply finetuning the whole model on the target task. 'mean' and 'sum' methods should yield the same sentence representation that only differs by a scaling factor (i.e., number of words in the sample). I do not understand the difference in their corresponding results since both representations contain the same information. It is not discussed why mean representation for the GPT-2 model is behaves so different than all of the other representations. I also find it very hard to believe that almost all of the representations from all of the layers achieve 100% accuracy on the test set for the ambiguity detection task on both datasets. I recommend authors make sure that the test set is distinct from the training set.

The authors do not present the random baseline on the test datasets. Since the task is binary classification, I assume the test set is balanced and the random baseline is 0.5. If this is the case all of the results and discussions in section 3.2 becomes meaningless since all of the performances are very close or below the random baseline (i.e., if results are not at least a considerable amount better than random, then there is no point in comparing them).

I find it really hard to believe the drastic change in performance between sections 3.1 and 3.2. The results imply that when a probe is trained on the training set of one of the datasets, it can perfectly identify the ambiguous sentences in the corresponding test set which indicates perfect generalization to the unseen test set. However, when the test set is replaced with samples from another dataset (whose differences from the training set are unknown to us) then the generalization performance drops to random baseline which is very hard to believe without further justification.
Comments, Suggestions And Typos:

    The terms 'lexical ambiguity' and 'syntactic ambiguity' are not defined and reader is assumed to know their difference.

    Which versions of the BERT and GPT-2 models are used in this study?

    L091: Work done on this area .. -> which area?

    Do COCO and MSCOCO refer to the same dataset?

    Labels and legends of the figures are too small and impossible to read without drastically zooming in.

Overall Assessment: 1.5 
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Best Paper: No
Replicability: 2 = They would be hard pressed to reproduce the results: The contribution depends on data that are simply not available outside the author's institution or consortium and/or not enough details are provided.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.

Official Review of Paper165 by Reviewer raQn
ACL ARR 2021 December Paper165 Reviewer raQn
17 Jan 2022ACL ARR 2021 December Paper165 Official ReviewReaders: Program Chairs, Paper165 Senior Area Chairs, Paper165 Area Chairs, Paper165 Reviewers Submitted
aclweb.org/ACL/ARR/2021/December/Paper165/Reviewers/Submitted
, Paper165 Authors
Paper Summary:

This paper presents a new probing task of detecting the ambiguous sentences, including lexical ambiguity and syntactic ambiguity. The performance of different pre-trained language models are examined using this task under different experimental settings. After that, the authors investigate how domain specificity limits the representational capabilities of the probes.
Summary Of Strengths:

(1) It addresses an interesting topic of probing the linguistic ambiguities. (2) The experiments are well designed with consideration of different settings, e.g. different layers of sentence representations.
Summary Of Weaknesses:

(1) It lacks a clear motivation why ambiguity probing is important, and what can we learn from the domain-transfer experiments. (2) Section 3 and 4 simply describe the results and does not present in-depth observations or discussions what a probing task should target at.
Comments, Suggestions And Typos:

It would be helpful to give a clear definition of different types of ambiguities with examples from the data sources used in this paper.
Overall Assessment: 1.5 
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Best Paper: No
Replicability: 5 = They could easily reproduce the results.
Datasets: 2 = Documentary: The new datasets will be useful to study or replicate the reported research, although for other purposes they may have limited interest or limited usability. (Still a positive rating)
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.

Official Review of Paper165 by Reviewer 7XU4
ACL ARR 2021 December Paper165 Reviewer 7XU4
05 Jan 2022 (modified: 06 Jan 2022)ACL ARR 2021 December Paper165 Official ReviewReaders: Program Chairs, Paper165 Senior Area Chairs, Paper165 Area Chairs, Paper165 Reviewers Submitted, Paper165 Authors
Paper Summary:

The paper presents the results of a probing task designed to test the capability of pretrained language model to identify ambiguous sentences. The paper compares BERT and GPT-2 and experiments with different ways of composing the sentence representations (mean, sum, product). The paper also tests in-domain and across domain settings. The results show that the models perform well in ambiguity detection when the training and testing set come from the same domain, but only deliver poor results when the two sets are from different domains.
Summary Of Strengths:

Probing models for their ambiguity detection capabilities is an exciting task and still rather under-researched. As the authors of the paper note, there are a few papers probing models on the word level, but less so on the sentence level. The papers sets out to focus on sentence-level ambiguity and is in that sense novel to other existing research. This is a major strength of the paper. An additional strength is that the authors experiment with different ways of combining sentences representations (however, this could also be a weakness; see below).
Summary Of Weaknesses:

Although I like this line of work and I believe that ambiguity is a particularly interesting aspect to test the models for, I am afraid that the paper has some weaknesses:

    lines 67-80: the authors say that they created the "curated dataset" in order to fix some of the grammatical errors of the original datasets. However, the original datasets are still used for the experiments and the authors do not comment anything about how these mistakes might affect the results they are getting. The curated dataset is also used for the experiments, but only for a small part of them.
    Still on the curated dataset: the dataset contains a total of 200 sentences (100 + 100 ambiguous and unambiguous) and is therefore, a very small dataset in order to be able to draw reliable conclusions from it. Also, the authors do not give any details about the annotation process: what were the exact guidelines given to the annotators? (after all, the notion of ambiguity is very hard and subjective) What is exactly meant with "ranking"? What kind of ranking? Which scale? What did each scale represent? What was the inter-annotator-agreement? Not enough details are given.
    For the MLP classifier no specific details are given: although I don't think that the paper would need to report all technical details, it would still be helpful to know some core information: how many layers, epochs, learning rate, batches, etc.
    The authors present 3 ways in which they composed the sentence representations. However, they don't compare how these approaches are different/better than the usually used CLS token. The CLS token is normally used to represent the whole sentence. So, why didn't the authors use these representations directly? Instead, they extracted the representations of each word and then composed them in 3 different ways. This might indeed have a good reason, but it is not explained in the paper.
    lines 177-182: I think that it is expected that this experiment will not deliver good results. It seems that this kind of comparison of lexical and syntactic ambiguity is weird. It is rather unfair to expect the model to learn syntactic ambiguities from lexical ambiguities. After all, the two types of ambiguities are very different. It would have been better to test and train with the same kind of ambiguity.

Comments, Suggestions And Typos:

    It would have been helpful to have examples of each corpus.
    All diagrams need to become much larger: they are not readable in normal size at the moment.

Overall Assessment: 3 = Good: This paper is of interest to the *ACL audience and could be published, but might not be appropriate for a top-tier publication venue. It would likely be a strong paper in a suitable workshop.
Confidence: 5 = Positive that my evaluation is correct. I read the paper very carefully and am familiar with related work.
Best Paper: No
Replicability: 2 = They would be hard pressed to reproduce the results: The contribution depends on data that are simply not available outside the author's institution or consortium and/or not enough details are provided.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
